Enabling steep slope walking on Husky using reduced order modeling and quadratic programming

Wing-assisted inclined running (WAIR) observed in some young birds, is an attractive maneuver that can be extended to legged aerial systems. This study proposes a control method using a modified Variable Length Inverted Pendulum (VLIP) by assuming a fixed zero moment point and thruster forces collocated at the center of mass of the pendulum. A QP MPC is used to find the optimal ground reaction forces and thruster forces to track a reference position and velocity trajectory. Simulation results of this VLIP model on a slope of 40 degrees is maintained and shows thruster forces that can be obtained through posture manipulation. The simulation also provides insight to how the combined efforts of the thrusters and the tractive forces from the legs make WAIR possible in thruster-assisted legged systems.

==> unused.txt <==

{ \color{red}
\section{Unused}




\begin{equation}
    \left( -mg \sin\alpha + F_x \right) y_0 = \left( F_y -mg \cos\alpha\right) (x_{cop} - x)
\end{equation}

Update rule of the center of pressure point as a function of the position of the robot.
%
\begin{equation}
\begin{aligned}
    x &- x_{cop} > a/2 \\
     x'_{cop} &= x_{cop} + a
\end{aligned}
\end{equation}
%
{\color{red} where $a$ is ??????}


From the above equations 

Considering that the robot does not accelerate vertically and walks at a constant height of $y_0$



Dynamics of the WAIR-LIP model

Linearized dynamics at $X_0$ and $u_0 = [\lambda_{x0} \quad \lambda_{y0}]^\top$ to form the LTI system

where A and B are linearized matrices of the nonlinear function



%
Cost Function 
\begin{align*}
    \min_{\bm x,\bm u} \quad & \sum_{i=1}^{n_h}\left\Vert \bm x_{i,ref} - \bm x_{i} \right\Vert_{\bm R} + \left\Vert \bm u_i \right\Vert_{\bm Q} \\ 
    \mathrm{s.t.} \quad &\bm x_{i+1} = \bm f \left( \bm x_i, \bm u_i , \bm \lambda \right) \\
    & \bm u_{min} \leq \bm u_i \leq \bm u_{max} \\
    & \bm \lambda \in \mathrm{FrictionCone}
\end{align*}



%
% \section{QP}
% \label{sec:QP}
% %
Linearised Dynamics
%
\begin{equation*}
    \Sigma : \begin{cases}
        \dot{\bm x} = \bm f\left(\bm x, \bm u\right)   \\
        \bm u_g = \bm f_g(\bm x, \bm u)\end{cases}
\end{equation*}
%
\begin{align*}
    \bm f(\bm x,\bm u) &\approx \bm f(\bm x_0, \bm u_0)+ \left. \frac{\partial{\bm f(\bm x, \bm u)}}{{\partial \bm x}}\right|_{\bm x_0, \bm u_0}\left( \bm x - \bm x_0 \right) \\
    &+\left.\frac{\partial{\bm f(\bm x, \bm u)}}{{\partial \bm u}}\right| _{\bm x_0, \bm u_0}\left( \bm u - \bm u_0 \right) \hdots\\  
    &= \bm A\bm x + \bm B\bm u + \bm C 
\end{align*}
%
Discrete Dynamics
%
\begin{align*}   
\bm x_{k+1}&=\left(I+\bm A*\Delta t\right)x_{k}+ \bm B*\Delta t \bm u_k + \bm C*\Delta t \\
\bm x_{k+1}&=\bm A_d \bm x_{k}+ \bm B_d \bm u_k + \bm C_d
\end{align*}
%
% \textbf{QP formulation:}
% %
% \begin{equation}
% \bm Z = [\bm X, \bm U]
% \end{equation}
% %
% For the linearised dynamics, at every time step in the horizon. Setting a constant reference through the horizon as $x_{ref}$
% %
% \begin{align*}
%     \bm x_0 &= \bm{\hat{x}_0} - \bm x_{ref},\\
%     \bm x_1 &= \bm A_d \bm x_0 + \bm B_d \bm u_0 + \bm C_d,\\
%     \bm x_2 &= \bm A_d \bm x_1 + \bm B_d \bm u_1 + \bm C_d,\\
%     &\;\;\vdots \notag \\
%     \bm x_{n+1} &= \bm A_d \bm x_n + \bm B_d \bm u_n + \bm C_d,\\
% \end{align*}
% %
% \begin{equation*}
% A =
% \begin{bmatrix}
%     I    &     &        &         &    &     &     &        &     \\
%     -A_d & I   &        &         &    & B_d &     &        &     \\
%          & -A_d & I      &         &    &     & B_d &        &     \\
%          &     & \ddots & \ddots  &    &     &     & \ddots &     \\
%          &     &        & -A_d     & I  &     &     &        & B_d \\
% \end{bmatrix}
% \end{equation*}
% %
% \begin{equation*}
%     b = \left[ \begin{array}{c}
%     \bm x_0 - \bm x_{ref}\\
%     C_d \\
%     C_d \\
%     \vdots\\
%     C_d 
%     \end{array}\right]
% \end{equation*}
% %
% \begin{equation*}
% G1 = \begin{bmatrix}
%     I & & & \\
%     -I& & & \\
%     & I & & \\
%     &-I & & \\
%     & & \ddots &\\
%     & & &  I \\
%     & & & -I \\
% \end{bmatrix}
% \end{equation*}
% %
% \begin{equation*}
%     h1= \left[ \begin{array}{c}
%     \bm x_{ub}\\
%     -\bm x_{lb} \\
%      \vdots\\
%      \bm u_{ub}\\
%      -\bm u_{lb}\\
%     \end{array}\right]
% \end{equation*}
% %
% To form the Friction Cone inequality we have to linearise the ground reaction closed form solution st 
% %
% \begin{equation*}
%    \bm u_g = \begin{bmatrix}
%        \bm u_{g1_6}\\
%        \bm u_{g2_6}\\
%    \end{bmatrix}\approx \bm A_h \bm x + \bm B_h \bm u + \bm C_h
% \end{equation*}
% %
% \begin{align*}
% |\bm u_{g,x}| &< \frac{\mu}{\sqrt{2}}\bm u_{g,z}\\
% |\bm u_{g,y}| &< \frac{\mu}{\sqrt{2}}\bm u_{g,z}\\
% -\bm u_{g,z} &< 0\\
% \end{align*}
% %
% Using a selector matrix the Friction cone conditions can be implemented. 
% \begin{equation*}
%     S = \begin{bmatrix}
%         1 & 0 & -\mu & & & \\
%         0 & 1 & -\mu & & & \\
%         0 & 0 & -1 & & & \\
%         & &   & 1 & 0 & -\mu \\
%         & &   & 0 & 1 & -\mu \\
%         & &   & 0 & 0 & -1\\
%     \end{bmatrix}
% \end{equation*}
%  %
%  \begin{equation*}
%      S*\bm u_g < 0
%  \end{equation*}
%  %
%   \begin{equation*}
%      S*\left[\begin{bmatrix}
%          Ah & Bh
%      \end{bmatrix}\begin{bmatrix}
%         \bm X\\
%         \bm U
%     \end{bmatrix} + \bm C_h\right]< 0
%  \end{equation*}
%  %
% Which can be written in the form, 
% %
% \begin{align*}
%     G_2\begin{bmatrix}
%         \bm X\\
%         \bm U
%     \end{bmatrix} < 
%     h_2  
% \end{align*}
% %
% The above can be added to the inequality matrix. To form the full inequality matrix, 
% %
% \begin{equation*}
%     G = \begin{bmatrix}
%         G_1 \\
%         G_2
%     \end{bmatrix}, 
%     h = \begin{bmatrix}
%         h_1 \\ h_2
%     \end{bmatrix}
% \end{equation*}
% %
% QP swift 
% %
% \begin{align*}
%     \min_{\bm z} \quad & \frac{1}{2}\bm z^{\top}\bm P\bm z + \bm c^\top \bm z \\ 
%     \mathrm{s.t.} \quad & \bm {Az}=\bm{b} \\
%     & \bm{Gz} \leq \bm{h}
% \end{align*}
% \fi

\section{Eric's Notes}
Continuous model:
%
\begin{equation}
\begin{aligned}
    \bm x(t) = \bm A_c\, \bm x(t) + \bm B_c\, \bm u(t)
\end{aligned}
\end{equation}

Discretized model:
%


MPC cost:
%
\begin{equation}
\begin{aligned}
    J &= \sum_{k=1}^{N} (\bm r_k - \bm x_{k})^\top \, \bm Q_k \, (\bm r_k - \bm x_{k}) \\
    \bm x_{k} &= \bm A^{k}\, \bm x_0 + \sum_{i=0}^{k-1} \bm A^{i} \, \bm B\, \bm u_{i}, \quad k > 0
\end{aligned}
\end{equation}

$\bm x_{k}$ is a linear function of $\bm x_0$ and past inputs $\bm u_i$, where $i \in \{0,\dots,k-1\}$. 

Transform into the quadratic form:
%
\begin{equation}
\begin{aligned}
      \bm x_k &= \bm F_k \, \bm z + \bm h_k\\
    \bm z &= [\bm u_0^\top, \dots, \bm u_{N-1}^\top]^\top \\
    J &= \sum_{k=1}^{N} \bm z^\top \, \bm P_k \, \bm z + \bm c_k^\top \bm z + \bm d_k \\
    \bm P_k &= \bm F_k^\top\,\bm Q_k\, \bm F_k \\
    \bm c_k^\top &= -2 (\bm r_k - \bm h_k)^\top 
    \, \bm Q_k \, \bm F_k
    \\
    \bm d_k &= \text{constant function of $\bm h_k(\bm x_0)$ and $\bm r_k$}
\end{aligned}
\end{equation}

We can omit $\bm d_k$ because it's a constant. Then, the combined form from $k = 1$ to $k=N$ creates a cost function in the form of:
%
\begin{equation}
\begin{aligned}
    J &= \bm z^\top \, \bm P\, \bm z + \bm C^\top \bm z \\
    \bm P &= \sum_{i=1}^N \bm P_i \\
    \bm C^\top &= \sum_{i=1}^N \bm c^\top_i
\end{aligned}
\end{equation}
%
Then, $\bm u_k$ is subject to the ground friction cone constraints.

}
